The Relationship Between Eddington Ratio and Column Density in U/LIRG AGN

The local X-ray AGN population appears to follow a growth cycle regulated by the AGN's own radiation, marked by changes in their obscuration and Eddington ratio during accretion events. Because AGN in infrared-selected galaxies are more likely to be Compton-thick and have evidence for over-massive black holes, we explore whether infrared-selected AGN follow the radiation-regulated AGN growth scheme. We calculate the Eddington ratios of nine U/LIRG AGN with dynamical BH mass measurements, finding that though the number of objects is limited, AGN in IR-selected galaxies appear consistent with radiation pressure-regulated growth. We suggest that enlarging the sample of dynamical BH mass measurements in IR-selected systems will provide more stringent tests of whether their AGN are primarily regulated by radiation pressure.

==> dbf1.txt <==
Title: The Relationship Between Eddington Ratio and Column Density in U/LIRG AGN
Authors: Nagarajan-Swenson J., Privon G.C., Evans A.S., Barcos-Munoz L., 
         Ricci C., Medling A.M., U V., Saravia A., Green K.N., Johnstone M., 
         Meza G.A.
Table: Eddington ratios and column densities
================================================================================
Byte-by-byte Description of file: dbf1.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label       Explanations
--------------------------------------------------------------------------------
   1-  9 A9     ---      Name        Galaxy name
  11- 15 F5.2   [-]      LogLambEdd  Log Eddington ratio
  17- 21 F5.2   [-]    b_LogLambEdd  Lower bound on LogLambEdd
  23- 27 F5.2   [-]    B_LogLambEdd  Upper bound on LogLambEdd
  29- 29 A1     ---    l_LogNH       Limit flag on LogNH
  31- 35 F5.2   [cm-2]   LogNH       Log column density (1)
  37- 41 F5.2   [cm-2] b_LogNH       Lower bound on LogNH (1)
  43- 47 F5.2   [cm-2] B_LogNH       ? Upper bound on LogNH (1)
--------------------------------------------------------------------------------
Note (1): from Ricci et al. (2021) [2021MNRAS.506.5935R].
--------------------------------------------------------------------------------
NGC 2623  -4.25 -4.36 -4.23   22.85 22.63 23.08 
UGC 5101  -2.15 -2.36 -1.94   24.11 23.98 24.21 
Mrk 273N  -2.68 -2.73 -2.64   23.64 23.58 23.73 
NGC 6240N -2.39 -2.4  -2.36   24.19 24.09 24.36 
NGC 6240S -1.94 -1.98 -1.89   24.17 24.17 24.23 
NGC 7469  -0.54 -0.63 -0.5    19.78 19.6  19.9  
Mrk 231   -2.23 -2.5  -1.96   23.16 23.08 23.25 
NGC 1068  -0.59 -0.61 -0.58 > 24.99 24.99       
NGC 1275  -2.48 -2.61 -2.21   21.68 21.62 21.78 

